Navigating Resource Conflicts: Co-opetition and Fairness

In today's dynamic and interconnected world, resource constraints pose significant challenges across various domains, ranging from networks, logistics and manufacturing to project management and optimization, etc. Resource-constrained problems (RCPs) represent a class of complex computational problems that require efficient allocation and utilization of limited resources to achieve optimal outcomes. This thesis aims to delve into such problems involving multiple agents, where agents aim to enhance their own payoffs, or a neutral moderator aims to maximise the system revenue while distributing the resources appropriately among all agents. In the former type of problems, agents may seek collaboration to achieve higher individual shares, resulting in a cooperative game with competition, i.e., co-opetition. Cooperative and non-cooperative game theory tools are utilized to analyze such games. On the other hand, for the latter kind of problems, we use tools from optimization and Markov decision processes.

==> Figures/readme.txt <==
readme


==> References/readme.txt <==
readme

